Cohomology of group theoretic Dehn fillings II

We study the cohomology of group theoretic Dehn fillings. Applying the Cohen-Lyndon property for sufficiently deep Dehn fillings of hyperbolically embedded subgroups $H\hookrightarrow_h G$, obtained by the second named author, we derive a spectral sequence that computes the cohomology of the corresponding Dehn filling quotients $\overline{G}$. As an application, we establish an isomorphism between the relative cohomology of the group pair $(G, H)$ and its sufficiently deep Dehn filling quotient pair $(\overline{G}, \overline{H})$. This allows us to generalise the results of Fujiwara and Manning on simplicial volume of Dehn fillings of hyperbolic manifolds to Dehn fillings of Poincar\'e duality pairs. We also strengthen the results of Olshanskii, Dahmani-Guirardel-Osin and Hull on SQ-universality and common quotients of acylindrically hyperbolic groups by adding cohomological finiteness conditions. We apply these results to obtain hyperbolic and acylindrically hyperbolic quotients with special properties.

==> HE4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HE4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.42519685bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85714286)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HE4.pdf}}%
    \put(0.35219236,0.80905222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large$\Gamma(G,X\sqcup H)$}}}%
    \put(0.39038188,0.37199437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.53465347,0.38282255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.68980076,0.39038183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large$\Gamma(H,H)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HE4.pdf}}%
  \end{picture}%
\endgroup%


==> cases.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4f, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cases.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cases.pdf}}%
    \put(0.16981132,0.3794549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.32075472,0.37735853){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,j}$\end{tabular}}}}%
    \put(0.47903562,0.37631025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a_{\mu,j}$\end{tabular}}}}%
    \put(0.60587001,0.37735844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,j}$\end{tabular}}}}%
    \put(0.74842777,0.37614765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,r}$\end{tabular}}}}%
    \put(0.16981132,0.30669546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.32075472,0.30459909){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.47903562,0.30355082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a^{-1}_{\mu,j}$\end{tabular}}}}%
    \put(0.60587001,0.304599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.74842777,0.30669546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,r}$\end{tabular}}}}%
    \put(0.16981132,0.2372427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,i}$\end{tabular}}}}%
    \put(0.32075472,0.23514633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,j}$\end{tabular}}}}%
    \put(0.47903562,0.23409805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a_{\mu,j}$\end{tabular}}}}%
    \put(0.60587001,0.23514614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,j}$\end{tabular}}}}%
    \put(0.74842777,0.2372427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,r}$\end{tabular}}}}%
    \put(0.16981132,0.16448116){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,i}$\end{tabular}}}}%
    \put(0.32075472,0.1623848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.47903562,0.16133652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a^{-1}_{\mu,j}$\end{tabular}}}}%
    \put(0.60587001,0.16238461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.74842777,0.16117382){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,r}$\end{tabular}}}}%
    \put(0.16981132,0.08841228){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,i}$\end{tabular}}}}%
    \put(0.32075472,0.08631592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.47903562,0.08526764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a^{-1}_{\mu,j}$\end{tabular}}}}%
    \put(0.60587001,0.08631573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.74842777,0.08510494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cases.pdf}}%
  \end{picture}%
\endgroup%


==> components1.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4f, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'components1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{components1.pdf}}%
    \put(0.89832277,0.37421389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$p$\end{tabular}}}}%
    \put(0.90251579,0.05765209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$q$\end{tabular}}}}%
    \put(0.09643607,0.37211742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$u$\end{tabular}}}}%
    \put(0.17610061,0.35744238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.29559746,0.33664064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.42243185,0.32720661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a^{-1}_{\mu,j}$\end{tabular}}}}%
    \put(0.5671762,0.33244772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.68788385,0.3501049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,r}$\end{tabular}}}}%
    \put(0.17610062,0.05434456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.30083859,0.08264656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,j}$\end{tabular}}}}%
    \put(0.09748427,0.02935009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.18730574,0.20617352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.34784575,0.21367378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{components1.pdf}}%
  \end{picture}%
\endgroup%


==> components2.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4f, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'components2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{components2.pdf}}%
    \put(0.89832277,0.37421389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$p$\end{tabular}}}}%
    \put(0.90251579,0.05765209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$q$\end{tabular}}}}%
    \put(0.09643607,0.37211742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$u$\end{tabular}}}}%
    \put(0.17610061,0.35744238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.29559746,0.33664064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.42243185,0.32720661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a^{-1}_{\mu,i}$\end{tabular}}}}%
    \put(0.56056161,0.33244772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0.68126931,0.3501049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^{-n}_{\mu,i}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{components2.pdf}}%
    \put(0.17610062,0.07756824){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,i}$\end{tabular}}}}%
    \put(0.29012136,0.11949692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a_{\mu,i}$\end{tabular}}}}%
    \put(0.39219618,0.13733501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,i}$\end{tabular}}}}%
    \put(0.48951783,0.13102722){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$f^n_{\mu,i}$\end{tabular}}}}%
    \put(0.59723134,0.12450314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$a_{\mu,i}$\end{tabular}}}}%
    \put(0.70028214,0.10039406){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$g^n_{\mu,i}$\end{tabular}}}}%
    \put(0.10079157,0.04386253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.21940286,0.22012577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.33857441,0.22955971){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.56741123,0.22641506){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0.68271513,0.22657776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.24999988}\smash{\begin{tabular}[t]{l}$1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{components2.pdf}}%
  \end{picture}%
\endgroup%

